Live Long and Prosper:Analyzing Long-Lived MOAS Prefixes in BGP

BGP exchanges reachability information in the form of prefixes, which are usually originated by a single Autonomous System (AS). If multiple ASes originate the same prefix, this is referred to as a Multiple Origin ASes (MOAS) prefix. One reason for MOAS prefixes are BGP prefix hijacks, which are mostly short-lived and have been studied extensively in the past years. In contrast to short-lived MOAS, long-lived MOAS have remained largely understudied. In this paper, we focus on long-lived MOAS prefixes and perform an in-depth study over six years. We identify around 24k long-lived MOAS prefixes in IPv4 and 1.4k in IPv6 being announced in January 2023. By analyzing the RPKI status we find that more than 40% of MOAS prefixes have all origins registered correctly, with only a minority of MOAS having invalid origins. Moreover, we find that the most prominent CIDR size of MOAS prefixes is /24 for IPv4 and /48 for IPv6, suggesting their use for fine-grained traffic steering. We attribute a considerable number of MOAS prefixes to mergers and acquisitions of companies. Additionally, more than 90% of MOAS prefixes are originated by two origin ASes, with the majority of detected origin AS relations being customer-provider. Finally, we identify that the majority of MOAS users are IT companies, and just 0.9% of IPv4 MOAS and 6.3% of IPv6 MOAS prefixes are used for anycast.

==> README.txt <==

# To compile the file, run

> make
#the output file is 'paper.pdf'



#to clean the file, type
> make clean




# The “Certified by IEEE PDF eXpress” version of the paper is available with the name "moas_final_paper_certified_by_ieee.pdf". 


